Line and Mean Opacities for Ultracool Dwarfs and Extrasolar Planets

Opacities and chemical abundance data are crucial ingredients of ultracool dwarf and extrasolar giant planet atmosphere models. We report here on the detailed sources of molecular opacity data employed by our group for this application. We also present tables of Rosseland and Planck mean opacities which are of use in some studies of the atmospheres, interiors, and evolution of planets and brown dwarfs. For the tables presented here we have included the opacities of important atomic and molecular species, including the alkali elements, pressure induced absorption by hydrogen, and other significant opacity sources but neglect opacity from condensates. We report for each species how we have assembled molecular line data from a combination of public databases, laboratory data that is not yet in the public databases, and our own numerical calculations. We combine these opacities with abundances computed from a chemical equilibrium model using recently revised solar abundances to compute mean opacities. The chemical equilibrium calculation accounts for the settling of condensates in a gravitational field, and is applicable to ultracool dwarf and extrasolar planetary atmospheres, but not circumstellar disks. We find that the inclusion of alkali atomic opacity substantially increases the mean opacities over those currently in the literature at densities relevant to the atmospheres and interiors of giant planets and brown dwarfs. We provide our opacity tables for public use and discuss their limitations.

==> datafile1.txt <==
Title: Line and Mean Opacities for Ultracool Dwarfs and Extrasolar Planets
Authors: R. Freedman, M. Marley, and K. Lodders
Table: Mean Opacities for [M/H]=0.0
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label                   Explanations
--------------------------------------------------------------------------------
   1-  4 I4     K         Temperature             gas temperature
   6- 10 A5     dyne/cm^2 Pressure                gas pressure
  12- 21 A10    g/cm^3    density                 gas density
  23- 32 A10    cm^2/g    Rosseland-Mean-Opacity  Rosseland Mean Opacity
  34- 43 A10    cm^2/g    Planck-Mean-Opacity     Planck Mean Opacity
--------------------------------------------------------------------------------
Note (1):  [M/H] = 0.0, compared to solar abundances of Lodders (2003) Ap.J., 591, 1220
--------------------------------------------------------------------------------
  75 3E+02 1.1277E-07 2.5619E-06 7.1083E-06 
  75 3E+03 1.1277E-06 2.5589E-05 6.4309E-05 
  75 1E+04 3.7591E-06 8.5261E-05 2.1238E-04 
  75 3E+04 1.1277E-05 2.5571E-04 6.3555E-04 
  75 1E+05 3.7591E-05 8.5211E-04 2.1167E-03 
  75 3E+05 1.1277E-04 2.5557E-03 6.3485E-03 
  75 1E+06 3.7591E-04 8.5180E-03 2.1160E-02 
  75 3E+06 1.1277E-03 2.5553E-02 6.3478E-02 
  75 1E+07 3.7591E-03 8.5176E-02 2.1159E-01 
 100 3E+02 8.4584E-08 4.5393E-06 2.4757E-02 
 100 3E+03 8.4583E-07 3.9962E-05 2.5407E-03 
 100 1E+04 2.8193E-06 1.2854E-04 1.0837E-03 
 100 3E+04 8.4582E-06 3.7709E-04 1.0589E-03 
 100 1E+05 2.8193E-05 1.2345E-03 2.5780E-03 
 100 3E+05 8.4582E-05 3.6583E-03 7.3903E-03 
 100 1E+06 2.8193E-04 1.2104E-02 2.4401E-02 
 100 3E+06 8.4582E-04 3.6260E-02 7.3044E-02 
 100 1E+07 2.8193E-03 1.2088E-01 2.4334E-01 
 100 3E+07 8.4582E-03 3.6261E-01 7.2982E-01 
 110 3E+02 7.6932E-08 6.8205E-06 1.1165E-01 
 110 3E+03 7.6887E-07 5.4977E-05 5.0576E-02 
 110 1E+04 2.5628E-06 1.6636E-04 1.8936E-02 
 110 3E+04 7.6883E-06 4.6580E-04 7.2820E-03 
 110 1E+05 2.5628E-05 1.4722E-03 4.5951E-03 
 110 3E+05 7.6883E-05 4.2648E-03 8.2470E-03 
 110 1E+06 2.5628E-04 1.3812E-02 2.4997E-02 
 110 3E+06 7.6883E-04 4.0782E-02 7.3989E-02 
 110 1E+07 2.5628E-03 1.3543E-01 2.4586E-01 
 110 3E+07 7.6883E-03 4.0603E-01 7.3703E-01 
 110 1E+08 2.5628E-02 1.3531E+00 2.4562E+00 
 120 3E+02 7.0537E-08 7.5106E-06 8.9552E-01 
 120 3E+03 7.0537E-07 7.4959E-05 6.8909E-01 
 120 1E+04 2.3499E-06 2.2484E-04 2.5533E-01 
 120 3E+04 7.0483E-06 6.0706E-04 8.9948E-02 
 120 1E+05 2.3493E-05 1.8170E-03 2.9783E-02 
 120 3E+05 7.0477E-05 5.0149E-03 1.7039E-02 
 120 1E+06 2.3493E-04 1.5585E-02 2.8232E-02 
 120 3E+06 7.0476E-04 4.4618E-02 7.6166E-02 
 120 1E+07 2.3493E-03 1.4416E-01 2.4947E-01 
 120 3E+07 7.0476E-03 4.2936E-01 7.4631E-01 
 120 1E+08 2.3493E-02 1.4289E+00 2.4855E+00 
 130 3E+02 6.5111E-08 7.8365E-06 3.2623E-01 
 130 3E+03 6.5111E-07 7.7906E-05 5.8775E-01 
 130 1E+04 2.1704E-06 2.5912E-04 6.5967E-01 
 130 3E+04 6.5111E-06 7.7526E-04 6.9316E-01 
 130 1E+05 2.1692E-05 2.3184E-03 2.5366E-01 
 130 3E+05 6.5063E-05 6.1959E-03 9.2367E-02 
 130 1E+06 2.1686E-04 1.8335E-02 5.1629E-02 
 130 3E+06 6.5055E-04 4.9975E-02 8.4944E-02 
 130 1E+07 2.1685E-03 1.5276E-01 2.5382E-01 
 130 3E+07 6.5055E-03 4.3764E-01 7.5127E-01 
 130 1E+08 2.1685E-02 1.4434E+00 2.4976E+00 
 140 3E+02 6.0460E-08 8.1868E-06 6.5410E-01 
 140 3E+03 6.0460E-07 8.0095E-05 5.9339E-01 
 140 1E+04 2.0153E-06 2.6547E-04 6.3135E-01 
 140 3E+04 6.0460E-06 7.9288E-04 6.4359E-01 
 140 1E+05 2.0153E-05 2.6248E-03 6.4512E-01 
 140 3E+05 6.0455E-05 7.6989E-03 5.8241E-01 
 140 1E+06 2.0141E-04 2.2321E-02 1.9974E-01 
 140 3E+06 6.0412E-04 5.9033E-02 1.3517E-01 
 140 1E+07 2.0136E-03 1.6988E-01 2.6871E-01 
 140 3E+07 6.0408E-03 4.4907E-01 7.5297E-01 
 140 1E+08 2.0136E-02 1.4138E+00 2.4839E+00 
 150 3E+02 5.6431E-08 8.9546E-06 4.4757E-01 
 150 3E+03 5.6430E-07 8.2437E-05 5.6956E-01 
 150 1E+04 1.8810E-06 2.6994E-04 6.1829E-01 
 150 3E+04 5.6430E-06 8.0177E-04 6.1169E-01 
 150 1E+05 1.8810E-05 2.6446E-03 6.1326E-01 
 150 3E+05 5.6430E-05 7.8227E-03 6.1778E-01 
 150 1E+06 1.8810E-04 2.5642E-02 6.3409E-01 
 150 3E+06 5.6405E-04 7.0675E-02 3.8841E-01 
 150 1E+07 1.8796E-03 1.9786E-01 3.4332E-01 
 150 3E+07 5.6383E-03 4.8773E-01 7.6914E-01 
 150 1E+08 1.8794E-02 1.3773E+00 2.4542E+00 
 160 3E+02 5.2924E-08 1.0638E-05 4.6272E-01 
 160 3E+03 5.2904E-07 8.7094E-05 5.0675E-01 
 160 1E+04 1.7634E-06 2.7499E-04 5.6028E-01 
 160 3E+04 5.2903E-06 8.0274E-04 5.9313E-01 
 160 1E+05 1.7634E-05 2.6224E-03 5.9807E-01 
 160 3E+05 5.2903E-05 7.7084E-03 6.0245E-01 
 160 1E+06 1.7634E-04 2.5038E-02 6.1839E-01 
 160 3E+06 5.2903E-04 7.4055E-02 6.6615E-01 
 160 1E+07 1.7630E-03 2.3190E-01 6.6007E-01 
 160 3E+07 5.2867E-03 5.4959E-01 8.6366E-01 
 160 1E+08 1.7620E-02 1.3934E+00 2.4377E+00 
 170 3E+02 4.9820E-08 1.2252E-05 8.7561E-01 
 170 3E+03 4.9812E-07 9.6728E-05 6.2234E-01 
 170 1E+04 1.6598E-06 2.8810E-04 6.0473E-01 
 170 3E+04 4.9791E-06 8.0465E-04 5.9955E-01 
 170 1E+05 1.6597E-05 2.5579E-03 5.9725E-01 
 170 3E+05 4.9791E-05 7.4199E-03 6.0093E-01 
 170 1E+06 1.6597E-04 2.3751E-02 6.1626E-01 
 170 3E+06 4.9791E-04 6.9244E-02 6.6280E-01 
 170 1E+07 1.6597E-03 2.2653E-01 8.2611E-01 
 170 3E+07 4.9787E-03 6.1557E-01 1.2317E+00 
 170 1E+08 1.6587E-02 1.4713E+00 2.4983E+00 
 180 3E+02 4.7102E-08 1.5010E-05 3.5550E+00 
 180 3E+03 4.7050E-07 1.0282E-04 9.8337E-01 
 180 1E+04 1.5682E-06 3.0226E-04 7.2525E-01 
 180 3E+04 4.7040E-06 8.3368E-04 6.4306E-01 
 180 1E+05 1.5676E-05 2.4980E-03 6.1371E-01 
 180 3E+05 4.7026E-05 7.0041E-03 6.1242E-01 
 180 1E+06 1.5675E-04 2.1896E-02 6.2589E-01 
 180 3E+06 4.7026E-04 6.2445E-02 6.7081E-01 
 180 1E+07 1.5675E-03 2.0170E-01 8.2965E-01 
 180 3E+07 4.7026E-03 5.5196E-01 1.2811E+00 
 180 1E+08 1.5674E-02 1.5641E+00 2.7984E+00 
 190 3E+02 4.4797E-08 1.8112E-05 1.0403E+01 
 190 3E+03 4.4600E-07 1.1589E-04 2.1454E+00 
 190 1E+04 1.4859E-06 3.1673E-04 1.0580E+00 
 190 3E+04 4.4572E-06 8.3333E-04 7.6703E-01 
 190 1E+05 1.4856E-05 2.4994E-03 6.7928E-01 
 190 3E+05 4.4555E-05 6.6725E-03 6.4369E-01 
 190 1E+06 1.4850E-04 1.9837E-02 6.4672E-01 
 190 3E+06 4.4551E-04 5.4770E-02 6.8812E-01 
 190 1E+07 1.4850E-03 1.7337E-01 8.4169E-01 
 190 3E+07 4.4551E-03 4.6920E-01 1.2799E+00 
 190 1E+08 1.4850E-02 1.3468E+00 2.8138E+00 
 200 3E+02 4.2556E-08 1.7627E-05 6.7301E+00 
 200 3E+03 4.2497E-07 1.3969E-04 6.4214E+00 
 200 1E+04 1.4130E-06 3.5501E-04 2.5494E+00 
 200 3E+04 4.2359E-06 8.7339E-04 1.2383E+00 
 200 1E+05 1.4116E-05 2.4495E-03 8.3107E-01 
 200 3E+05 4.2345E-05 6.4544E-03 7.2606E-01 
 200 1E+06 1.4110E-04 1.7986E-02 6.0971E-01 
 200 3E+06 4.2321E-04 4.6130E-02 5.9485E-01 
 200 1E+07 1.4106E-03 1.3975E-01 7.3460E-01 
 200 3E+07 4.2319E-03 3.7256E-01 1.1577E+00 
 200 1E+08 1.4106E-02 1.0590E+00 2.6432E+00 
 250 3E+02 3.4045E-08 1.4044E-05 6.6813E+00 
 250 3E+03 3.4045E-07 1.0142E-04 6.9506E+00 
 250 1E+04 1.1348E-06 3.1392E-04 6.7682E+00 
 250 3E+04 3.4045E-06 9.0088E-04 6.3874E+00 
 250 1E+05 1.1348E-05 2.8576E-03 6.1835E+00 
 250 3E+05 3.4045E-05 8.0027E-03 6.1827E+00 
 250 1E+06 1.1348E-04 2.3245E-02 6.1924E+00 
 250 3E+06 3.3932E-04 4.2247E-02 2.6838E+00 
 250 1E+07 1.1297E-03 8.7475E-02 1.5402E+00 
 250 3E+07 3.3880E-03 1.7862E-01 1.5230E+00 
 250 1E+08 1.1292E-02 4.2921E-01 2.6025E+00 
 275 3E+02 3.0950E-08 1.3000E-05 6.9889E+00 
 275 3E+03 3.0950E-07 9.0380E-05 6.2493E+00 
 275 1E+04 1.0317E-06 2.7555E-04 5.7756E+00 
 275 3E+04 3.0950E-06 7.8029E-04 5.5450E+00 
 275 1E+05 1.0317E-05 2.4369E-03 5.5710E+00 
 275 3E+05 3.0950E-05 6.7066E-03 5.5839E+00 
 275 1E+06 1.0317E-04 1.8971E-02 5.5924E+00 
 275 3E+06 3.0950E-04 4.5224E-02 5.6247E+00 
 275 1E+07 1.0314E-03 1.0613E-01 5.4770E+00 
 275 3E+07 3.0844E-03 1.7341E-01 2.8444E+00 
 275 1E+08 1.0270E-02 3.4886E-01 2.8899E+00 
 275 3E+08 3.0801E-02 7.4322E-01 5.6975E+00 
 300 3E+02 2.8371E-08 1.2676E-05 4.6867E+00 
 300 3E+03 2.8371E-07 8.6050E-05 4.6028E+00 
 300 1E+04 9.4570E-07 2.5878E-04 4.7306E+00 
 300 3E+04 2.8371E-06 7.2343E-04 5.0259E+00 
 300 1E+05 9.4570E-06 2.2249E-03 5.1390E+00 
 300 3E+05 2.8371E-05 6.0142E-03 5.1429E+00 
 300 1E+06 9.4570E-05 1.6602E-02 5.1514E+00 
 300 3E+06 2.8371E-04 3.8357E-02 5.1794E+00 
 300 1E+07 9.4570E-04 8.6799E-02 5.2787E+00 
 300 3E+07 2.8371E-03 1.7094E-01 5.5581E+00 
 300 1E+08 9.4385E-03 3.3946E-01 4.9024E+00 
 300 3E+08 2.8258E-02 6.3583E-01 5.9733E+00 
 400 3E+02 2.1276E-08 1.8577E-05 2.3120E+00 
 400 3E+03 2.1277E-07 1.2353E-04 2.8842E+00 
 400 1E+04 7.0928E-07 3.4376E-04 3.4840E+00 
 400 3E+04 2.1278E-06 8.9091E-04 3.9132E+00 
 400 1E+05 7.0929E-06 2.5472E-03 4.1223E+00 
 400 3E+05 2.1278E-05 6.4300E-03 4.1431E+00 
 400 1E+06 7.0929E-05 1.6314E-02 4.1494E+00 
 400 3E+06 2.1278E-04 3.4499E-02 4.1676E+00 
 400 1E+07 7.0929E-04 6.8475E-02 4.2352E+00 
 400 3E+07 2.1278E-03 1.2014E-01 4.4237E+00 
 400 1E+08 7.0929E-03 2.3100E-01 5.0839E+00 
 400 3E+08 2.1278E-02 4.5817E-01 6.9673E+00 
 500 3E+02 1.7020E-08 4.6419E-05 3.1388E+00 
 500 3E+03 1.7021E-07 2.7133E-04 3.1329E+00 
 500 1E+04 5.6736E-07 7.7130E-04 3.1367E+00 
 500 3E+04 1.7021E-06 2.1161E-03 3.2158E+00 
 500 1E+05 5.6742E-06 6.1112E-03 3.4219E+00 
 500 3E+05 1.7022E-05 1.4527E-02 3.5424E+00 
 500 1E+06 5.6743E-05 3.2778E-02 3.5702E+00 
 500 3E+06 1.7023E-04 6.0423E-02 3.5855E+00 
 500 1E+07 5.6743E-04 8.9339E-02 3.6354E+00 
 500 3E+07 1.7022E-03 1.2318E-01 3.7744E+00 
 500 1E+08 5.6743E-03 2.1148E-01 4.2625E+00 
 500 3E+08 1.7022E-02 4.0111E-01 5.6548E+00 
 650 3E+02 1.3091E-08 2.0363E-04 2.3864E+00 
 650 3E+03 1.3092E-07 8.7869E-04 2.6149E+00 
 650 1E+04 4.3642E-07 1.8741E-03 2.6019E+00 
 650 3E+04 1.3093E-06 3.9316E-03 2.5815E+00 
 650 1E+05 4.3642E-06 9.2951E-03 2.6039E+00 
 650 3E+05 1.3093E-05 2.0219E-02 2.6639E+00 
 650 1E+06 4.3646E-05 4.3391E-02 2.7935E+00 
 650 3E+06 1.3094E-04 7.5481E-02 2.9188E+00 
 650 1E+07 4.3647E-04 1.1777E-01 2.9922E+00 
 650 3E+07 1.3094E-03 1.6731E-01 3.0988E+00 
 650 1E+08 4.3647E-03 2.6658E-01 3.4557E+00 
 650 3E+08 1.3094E-02 4.8613E-01 4.4741E+00 
 800 3E+02 1.0628E-08 1.1247E-04 1.0260E+00 
 800 3E+03 1.0631E-07 1.4297E-03 1.3943E+00 
 800 1E+04 3.5450E-07 4.0814E-03 1.9750E+00 
 800 3E+04 1.0637E-06 7.5235E-03 2.2342E+00 
 800 1E+05 3.5459E-06 1.3357E-02 2.2620E+00 
 800 3E+05 1.0638E-05 2.3304E-02 2.2646E+00 
 800 1E+06 3.5460E-05 4.2386E-02 2.2882E+00 
 800 3E+06 1.0638E-04 6.9395E-02 2.3455E+00 
 800 1E+07 3.5463E-04 1.1250E-01 2.4675E+00 
 800 3E+07 1.0639E-03 1.7138E-01 2.6081E+00 
 800 1E+08 3.5464E-03 2.9415E-01 2.9295E+00 
 800 3E+08 1.0639E-02 5.6348E-01 3.8190E+00 
1000 3E+02 8.5025E-09 7.5276E-05 9.0425E-01 
1000 3E+03 8.5025E-08 3.1622E-04 9.0359E-01 
1000 1E+04 2.8342E-07 8.8412E-04 9.0828E-01 
1000 3E+04 8.5029E-07 2.3567E-03 9.5923E-01 
1000 1E+05 2.8351E-06 6.6714E-03 1.2312E+00 
1000 3E+05 8.5089E-06 1.4618E-02 1.6465E+00 
1000 1E+06 2.8368E-05 2.6198E-02 1.8600E+00 
1000 3E+06 8.5104E-05 3.9813E-02 1.9043E+00 
1000 1E+07 2.8369E-04 6.4772E-02 1.9597E+00 
1000 3E+07 8.5109E-04 1.1051E-01 2.0912E+00 
1000 1E+08 2.8372E-03 2.2090E-01 2.4575E+00 
1000 3E+08 8.5113E-03 4.4907E-01 3.3944E+00 
1200 3E+02 7.0855E-09 2.8958E-04 7.2355E-01 
1200 3E+03 7.0854E-08 4.3783E-04 7.2384E-01 
1200 1E+04 2.3618E-07 6.4249E-04 7.2518E-01 
1200 3E+04 7.0854E-07 1.0357E-03 7.2857E-01 
1200 1E+05 2.3618E-06 1.9988E-03 7.3935E-01 
1200 3E+05 7.0858E-06 4.1314E-03 7.9096E-01 
1200 1E+06 2.3626E-05 1.0297E-02 1.0323E+00 
1200 3E+06 7.0908E-05 2.1493E-02 1.3871E+00 
1200 1E+07 2.3640E-04 3.9364E-02 1.5888E+00 
1200 3E+07 7.0924E-04 7.0416E-02 1.7145E+00 
1200 1E+08 2.3643E-03 1.5158E-01 2.0675E+00 
1200 3E+08 7.0930E-03 3.2195E-01 3.0218E+00 
1400 3E+02 6.0892E-09 1.1701E-03 7.7915E-01 
1400 3E+03 6.0757E-08 1.0491E-03 6.5472E-01 
1400 1E+04 2.0247E-07 1.1473E-03 6.2662E-01 
1400 3E+04 6.0735E-07 1.3936E-03 6.1389E-01 
1400 1E+05 2.0244E-06 1.9688E-03 6.1371E-01 
1400 3E+05 6.0732E-06 2.9990E-03 6.2559E-01 
1400 1E+06 2.0244E-05 5.4423E-03 6.7576E-01 
1400 3E+06 6.0744E-05 1.0891E-02 8.1657E-01 
1400 1E+07 2.0256E-04 2.5378E-02 1.1423E+00 
1400 3E+07 6.0787E-04 5.0881E-02 1.4394E+00 
1400 1E+08 2.0264E-03 1.1050E-01 1.8319E+00 
1400 3E+08 6.0796E-03 2.3679E-01 2.8123E+00 
1600 3E+02 5.3215E-09 2.8675E-03 6.4175E-01 
1600 3E+03 5.3268E-08 2.8303E-03 6.3881E-01 
1600 1E+04 1.7760E-07 2.9951E-03 6.4185E-01 
1600 3E+04 5.3263E-07 3.2440E-03 6.4966E-01 
1600 1E+05 1.7743E-06 3.9172E-03 6.6978E-01 
1600 3E+05 5.3180E-06 4.4976E-03 6.5067E-01 
1600 1E+06 1.7718E-05 6.4212E-03 7.4202E-01 
1600 3E+06 5.3148E-05 1.0363E-02 8.6814E-01 
1600 1E+07 1.7717E-04 2.0457E-02 1.0167E+00 
1600 3E+07 5.3172E-04 4.3070E-02 1.3223E+00 
1600 1E+08 1.7730E-03 9.7824E-02 1.8462E+00 
1600 3E+08 5.3195E-03 2.0596E-01 2.8636E+00 
1800 3E+02 4.6925E-09 5.7990E-03 5.8017E-01 
1800 3E+03 4.7233E-08 6.1218E-03 5.8328E-01 
1800 1E+04 1.5766E-07 6.4528E-03 5.8432E-01 
1800 3E+04 4.7330E-07 7.0565E-03 5.9307E-01 
1800 1E+05 1.5783E-06 7.1856E-03 6.2521E-01 
1800 3E+05 4.7359E-06 8.9559E-03 7.5003E-01 
1800 1E+06 1.5779E-05 1.2056E-02 1.1188E+00 
1800 3E+06 4.7316E-05 1.6708E-02 1.5011E+00 
1800 1E+07 1.5767E-04 2.5591E-02 1.6526E+00 
1800 3E+07 4.7267E-04 4.6422E-02 1.8099E+00 
1800 1E+08 1.5758E-03 1.1072E-01 2.3226E+00 
1800 3E+08 4.7283E-03 2.2029E-01 3.3908E+00 
2000 3E+02 4.0881E-09 9.1848E-03 4.8287E-01 
2000 3E+03 4.2062E-08 9.5676E-03 4.9048E-01 
2000 1E+04 1.4107E-07 9.9903E-03 5.0228E-01 
2000 3E+04 4.2455E-07 1.0728E-02 5.3391E-01 
2000 1E+05 1.4180E-06 1.2352E-02 6.4085E-01 
2000 3E+05 4.2583E-06 1.5319E-02 9.3496E-01 
2000 1E+06 1.4203E-05 2.1518E-02 1.7784E+00 
2000 3E+06 4.2622E-05 3.0157E-02 2.6513E+00 
2000 1E+07 1.4203E-04 4.1456E-02 2.9109E+00 
2000 3E+07 4.2589E-04 6.2272E-02 3.1328E+00 
2000 1E+08 1.4197E-03 1.2593E-01 3.5785E+00 
2000 3E+08 4.2579E-03 2.6326E-01 4.6144E+00 
2300 3E+02 2.9891E-09 1.3659E-02 3.6647E-01 
2300 3E+03 3.4325E-08 1.5696E-02 4.1000E-01 
2300 1E+04 1.1835E-07 1.6442E-02 4.3827E-01 
2300 3E+04 3.6149E-07 1.7437E-02 5.0911E-01 
2300 1E+05 1.2187E-06 1.9556E-02 7.5539E-01 
2300 3E+05 3.6779E-06 2.3195E-02 1.4531E+00 
2300 1E+06 1.2305E-05 3.0941E-02 3.5279E+00 
2300 3E+06 3.6984E-05 4.3733E-02 5.8138E+00 
2300 1E+07 1.2343E-04 6.9354E-02 6.3501E+00 
2300 3E+07 3.7050E-04 1.1517E-01 6.7291E+00 
2300 1E+08 1.2356E-03 2.2549E-01 7.1516E+00 
2300 3E+08 3.7059E-03 3.9788E-01 8.0074E+00 
2600 3E+02 1.9999E-09 5.3978E-03 1.4831E-01 
2600 3E+03 2.5343E-08 2.0278E-02 2.9747E-01 
2600 1E+04 9.3456E-08 2.4769E-02 3.6472E-01 
2600 3E+04 2.9815E-07 2.7700E-02 4.8739E-01 
2600 1E+05 1.0359E-06 3.1199E-02 9.1158E-01 
2600 3E+05 3.1777E-06 3.6526E-02 2.1419E+00 
2600 1E+06 1.0744E-05 4.6853E-02 5.9387E+00 
2600 3E+06 3.2469E-05 6.3942E-02 1.0448E+01 
2600 1E+07 1.0873E-04 9.8589E-02 1.1380E+01 
2600 3E+07 3.2696E-04 1.6021E-01 1.2084E+01 
2600 1E+08 1.0915E-03 3.0506E-01 1.2658E+01 
2600 3E+08 3.2775E-03 6.0404E-01 1.3286E+01 
3000 1E+06 8.8406E-06 9.5831E-02 8.2001E+00 
3000 3E+06 2.7288E-05 1.2347E-01 1.6611E+01 
3000 1E+07 9.2633E-05 1.7626E-01 1.8808E+01 
3000 3E+07 2.8056E-04 2.6843E-01 2.0278E+01 
3000 1E+08 9.4083E-04 4.7755E-01 2.1610E+01 
3000 3E+08 2.8313E-03 8.8710E-01 2.2114E+01 
3500 1E+06 6.4807E-06 2.0707E-01 5.0236E+00 
3500 3E+06 2.1154E-05 2.9854E-01 1.5124E+01 
3500 1E+07 7.4884E-05 4.2664E-01 2.2364E+01 
3500 3E+07 2.3224E-04 6.0730E-01 2.6940E+01 
3500 1E+08 7.9092E-04 9.6216E-01 3.1009E+01 
3500 3E+08 2.3995E-03 1.5645E+00 3.2450E+01 
4000 1E+07 5.8292E-05 9.8648E-01 1.4732E+01 
4000 3E+07 1.8863E-04 1.4542E+00 2.2879E+01 
4000 1E+08 6.6283E-04 2.1549E+00 3.2196E+01 
4000 3E+08 2.0465E-03 3.0957E+00 3.7237E+01 


==> datafile2.txt <==
Title: Line and Mean Opacities for Ultracool Dwarfs and Extrasolar Planets
Authors: R. Freedman, M. Marley, and K. Lodders
Table: Mean Opacities for [M/H]=+0.3
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label                   Explanations
--------------------------------------------------------------------------------
   1-  4 I4     K         Temperature             gas temperature
   6- 10 A5     dyne/cm^2 Pressure                gas pressure
  12- 21 A10    g/cm^3    density                 gas density
  23- 32 A10    cm^2/g    Rosseland-Mean-Opacity  Rosseland Mean Opacity
  34- 43 A10    cm^2/g    Planck-Mean-Opacity     Planck Mean Opacity
--------------------------------------------------------------------------------
Note (1):  [M/H] = +0.3, compared to solar abundances of Lodders (2003) Ap.J., 591, 1220
--------------------------------------------------------------------------------
  75 3E+02 1.1313E-07 2.5527E-06 7.6946E-06 
  75 3E+03 1.1313E-06 2.5496E-05 6.4814E-05 
  75 1E+04 3.7710E-06 8.4951E-05 2.1216E-04 
  75 3E+04 1.1313E-05 2.5478E-04 6.3330E-04 
  75 1E+05 3.7710E-05 8.4894E-04 2.1074E-03 
  75 3E+05 1.1313E-04 2.5460E-03 6.3191E-03 
  75 1E+06 3.7710E-04 8.4845E-03 2.1060E-02 
  75 3E+06 1.1313E-03 2.5452E-02 6.3178E-02 
  75 1E+07 3.7710E-03 8.4837E-02 2.1059E-01 
 100 3E+02 8.4848E-08 4.5234E-06 2.4853E-02 
 100 3E+03 8.4846E-07 3.9824E-05 2.6108E-03 
 100 1E+04 2.8282E-06 1.2808E-04 1.1500E-03 
 100 3E+04 8.4846E-06 3.7575E-04 1.1219E-03 
 100 1E+05 2.8282E-05 1.2300E-03 2.6327E-03 
 100 3E+05 8.4846E-05 3.6443E-03 7.4225E-03 
 100 1E+06 2.8282E-04 1.2056E-02 2.4353E-02 
 100 3E+06 8.4846E-04 3.6115E-02 7.2772E-02 
 100 1E+07 2.8282E-03 1.2042E-01 2.4226E-01 
 100 3E+07 8.4846E-03 3.6123E-01 7.2650E-01 
 110 3E+02 7.7180E-08 6.7946E-06 1.1186E-01 
 110 3E+03 7.7138E-07 5.4772E-05 5.0818E-02 
 110 1E+04 2.5711E-06 1.6575E-04 1.9181E-02 
 110 3E+04 7.7133E-06 4.6411E-04 7.5259E-03 
 110 1E+05 2.5711E-05 1.4668E-03 4.8311E-03 
 110 3E+05 7.7133E-05 4.2485E-03 8.4583E-03 
 110 1E+06 2.5711E-04 1.3757E-02 2.5122E-02 
 110 3E+06 7.7133E-04 4.0620E-02 7.3865E-02 
 110 1E+07 2.5711E-03 1.3496E-01 2.4487E-01 
 110 3E+07 7.7133E-03 4.0464E-01 7.3355E-01 
 110 1E+08 2.5711E-02 1.3485E+00 2.4440E+00 
 120 3E+02 7.0800E-08 7.8300E-06 1.4037E+00 
 120 3E+03 7.0776E-07 7.5761E-05 7.9358E-01 
 120 1E+04 2.3576E-06 2.2408E-04 2.5603E-01 
 120 3E+04 7.0714E-06 6.0500E-04 9.0653E-02 
 120 1E+05 2.3570E-05 1.8110E-03 3.0496E-02 
 120 3E+05 7.0708E-05 4.9980E-03 1.7728E-02 
 120 1E+06 2.3569E-04 1.5533E-02 2.8835E-02 
 120 3E+06 7.0707E-04 4.4471E-02 7.6511E-02 
 120 1E+07 2.3569E-03 1.4385E-01 2.4895E-01 
 120 3E+07 7.0707E-03 4.2848E-01 7.4321E-01 
 120 1E+08 2.3569E-02 1.4262E+00 2.4737E+00 
 130 3E+02 6.5354E-08 8.1818E-06 5.1213E-01 
 130 3E+03 6.5354E-07 8.1361E-05 9.2201E-01 
 130 1E+04 2.1785E-06 2.7063E-04 1.0346E+00 
 130 3E+04 6.5334E-06 7.8789E-04 8.3278E-01 
 130 1E+05 2.1763E-05 2.3130E-03 2.5538E-01 
 130 3E+05 6.5275E-05 6.1818E-03 9.4085E-02 
 130 1E+06 2.1757E-04 1.8294E-02 5.3269E-02 
 130 3E+06 6.5269E-04 4.9877E-02 8.6327E-02 
 130 1E+07 2.1756E-03 1.5279E-01 2.5431E-01 
 130 3E+07 6.5268E-03 4.3797E-01 7.4920E-01 
 130 1E+08 2.1756E-02 1.4450E+00 2.4865E+00 
 140 3E+02 6.0684E-08 8.5631E-06 1.0262E+00 
 140 3E+03 6.0684E-07 8.3920E-05 9.3122E-01 
 140 1E+04 2.0228E-06 2.7823E-04 9.9065E-01 
 140 3E+04 6.0684E-06 8.3111E-04 1.0096E+00 
 140 1E+05 2.0228E-05 2.7516E-03 1.0110E+00 
 140 3E+05 6.0650E-05 7.6948E-03 5.8588E-01 
 140 1E+06 2.0206E-04 2.2318E-02 2.0328E-01 
 140 3E+06 6.0609E-04 5.9055E-02 1.3848E-01 
 140 1E+07 2.0202E-03 1.7048E-01 2.7115E-01 
 140 3E+07 6.0605E-03 4.5137E-01 7.5292E-01 
 140 1E+08 2.0202E-02 1.4225E+00 2.4751E+00 
 150 3E+02 5.6640E-08 9.3236E-06 7.0403E-01 
 150 3E+03 5.6639E-07 8.6641E-05 8.9523E-01 
 150 1E+04 1.8880E-06 2.8412E-04 9.7149E-01 
 150 3E+04 5.6639E-06 8.4448E-04 9.6111E-01 
 150 1E+05 1.8880E-05 2.7866E-03 9.6243E-01 
 150 3E+05 5.6639E-05 8.2454E-03 9.6673E-01 
 150 1E+06 1.8879E-04 2.6981E-02 9.6190E-01 
 150 3E+06 5.6588E-04 7.0926E-02 3.9486E-01 
 150 1E+07 1.8857E-03 1.9927E-01 3.4895E-01 
 150 3E+07 5.6567E-03 4.9260E-01 7.7232E-01 
 150 1E+08 1.8855E-02 1.3949E+00 2.4488E+00 
 160 3E+02 5.3151E-08 1.1405E-05 8.6074E-01 
 160 3E+03 5.3100E-07 9.1287E-05 7.9865E-01 
 160 1E+04 1.7700E-06 2.9005E-04 8.8223E-01 
 160 3E+04 5.3099E-06 8.4919E-04 9.3371E-01 
 160 1E+05 1.7700E-05 2.7785E-03 9.4065E-01 
 160 3E+05 5.3099E-05 8.1746E-03 9.4481E-01 
 160 1E+06 1.7700E-04 2.6587E-02 9.6025E-01 
 160 3E+06 5.3099E-04 7.8921E-02 1.0078E+00 
 160 1E+07 1.7687E-03 2.3433E-01 6.7038E-01 
 160 3E+07 5.3039E-03 5.5765E-01 8.7165E-01 
 160 1E+08 1.7677E-02 1.4203E+00 2.4373E+00 
 170 3E+02 5.0041E-08 1.3189E-05 1.3986E+00 
 170 3E+03 5.0008E-07 1.0279E-04 1.0792E+00 
 170 1E+04 1.6660E-06 3.0225E-04 9.5986E-01 
 170 3E+04 4.9977E-06 8.5122E-04 9.4642E-01 
 170 1E+05 1.6659E-05 2.7213E-03 9.4227E-01 
 170 3E+05 4.9977E-05 7.9151E-03 9.4555E-01 
 170 1E+06 1.6659E-04 2.5391E-02 9.6037E-01 
 170 3E+06 4.9977E-04 7.4259E-02 1.0067E+00 
 170 1E+07 1.6659E-03 2.4698E-01 1.1695E+00 
 170 3E+07 4.9949E-03 6.2651E-01 1.2463E+00 
 170 1E+08 1.6641E-02 1.5073E+00 2.5047E+00 
 180 3E+02 4.7310E-08 1.6287E-05 4.3886E+00 
 180 3E+03 4.7259E-07 1.1215E-04 1.7113E+00 
 180 1E+04 1.5752E-06 3.3193E-04 1.3757E+00 
 180 3E+04 4.7213E-06 8.7734E-04 1.0455E+00 
 180 1E+05 1.5734E-05 2.6529E-03 9.7196E-01 
 180 3E+05 4.7201E-05 7.4974E-03 9.6636E-01 
 180 1E+06 1.5733E-04 2.3546E-02 9.7899E-01 
 180 3E+06 4.7200E-04 6.7346E-02 1.0237E+00 
 180 1E+07 1.5733E-03 2.2128E-01 1.1820E+00 
 180 3E+07 4.7200E-03 6.1002E-01 1.6304E+00 
 180 1E+08 1.5724E-02 1.6067E+00 2.8136E+00 
 190 3E+02 4.5087E-08 2.1452E-05 1.5210E+01 
 190 3E+03 4.4799E-07 1.2723E-04 2.8232E+00 
 190 1E+04 1.4925E-06 3.4856E-04 1.7066E+00 
 190 3E+04 4.4770E-06 9.2123E-04 1.4057E+00 
 190 1E+05 1.4914E-05 2.6908E-03 1.1660E+00 
 190 3E+05 4.4719E-05 7.1184E-03 1.0254E+00 
 190 1E+06 1.4905E-04 2.1395E-02 1.0158E+00 
 190 3E+06 4.4716E-04 5.9300E-02 1.0561E+00 
 190 1E+07 1.4905E-03 1.9110E-01 1.2090E+00 
 190 3E+07 4.4716E-03 5.2118E-01 1.6441E+00 
 190 1E+08 1.4905E-02 1.5146E+00 3.1672E+00 
 200 3E+02 4.2952E-08 2.2742E-05 1.3311E+01 
 200 3E+03 4.2681E-07 1.5667E-04 7.0399E+00 
 200 1E+04 1.4191E-06 3.9500E-04 3.2013E+00 
 200 3E+04 4.2543E-06 9.7030E-04 1.8971E+00 
 200 1E+05 1.4177E-05 2.7289E-03 1.4892E+00 
 200 3E+05 4.2524E-05 7.1888E-03 1.3563E+00 
 200 1E+06 1.4161E-04 1.9667E-02 1.0991E+00 
 200 3E+06 4.2480E-04 5.1644E-02 1.1054E+00 
 200 1E+07 1.4160E-03 1.6086E-01 1.2477E+00 
 200 3E+07 4.2479E-03 4.3311E-01 1.6677E+00 
 200 1E+08 1.4160E-02 1.2487E+00 3.1416E+00 
 250 3E+02 3.4362E-08 2.0149E-05 1.3212E+01 
 250 3E+03 3.4362E-07 1.5291E-04 1.3745E+01 
 250 1E+04 1.1454E-06 4.7761E-04 1.3389E+01 
 250 3E+04 3.4362E-06 1.3742E-03 1.2631E+01 
 250 1E+05 1.1454E-05 4.3602E-03 1.2231E+01 
 250 3E+05 3.4362E-05 1.2200E-02 1.2221E+01 
 250 1E+06 1.1398E-04 2.7687E-02 7.0492E+00 
 250 3E+06 3.4080E-04 4.9329E-02 3.4952E+00 
 250 1E+07 1.1346E-03 1.0053E-01 2.3530E+00 
 250 3E+07 3.4028E-03 2.0420E-01 2.3321E+00 
 250 1E+08 1.1336E-02 4.9008E-01 3.2693E+00 
 275 3E+02 3.1238E-08 1.9618E-05 1.3823E+01 
 275 3E+03 3.1238E-07 1.4327E-04 1.2360E+01 
 275 1E+04 1.0413E-06 4.4006E-04 1.1426E+01 
 275 3E+04 3.1238E-06 1.2485E-03 1.0967E+01 
 275 1E+05 1.0413E-05 3.8978E-03 1.1020E+01 
 275 3E+05 3.1238E-05 1.0706E-02 1.1040E+01 
 275 1E+06 1.0413E-04 3.0229E-02 1.1048E+01 
 275 3E+06 3.1238E-04 7.1619E-02 1.1079E+01 
 275 1E+07 1.0359E-03 1.2871E-01 6.3561E+00 
 275 3E+07 3.0978E-03 2.0203E-01 3.7264E+00 
 275 1E+08 1.0315E-02 3.9907E-01 3.7587E+00 
 275 3E+08 3.0934E-02 8.5994E-01 6.5040E+00 
 300 3E+02 2.8635E-08 1.9956E-05 9.2549E+00 
 300 3E+03 2.8635E-07 1.4178E-04 9.1038E+00 
 300 1E+04 9.5449E-07 4.2882E-04 9.3563E+00 
 300 3E+04 2.8635E-06 1.2005E-03 9.9402E+00 
 300 1E+05 9.5449E-06 3.6894E-03 1.0163E+01 
 300 3E+05 2.8635E-05 9.9467E-03 1.0168E+01 
 300 1E+06 9.5449E-05 2.7362E-02 1.0175E+01 
 300 3E+06 2.8635E-04 6.2808E-02 1.0203E+01 
 300 1E+07 9.5449E-04 1.3759E-01 1.0303E+01 
 300 3E+07 2.8635E-03 2.5304E-01 1.0580E+01 
 300 1E+08 9.4794E-03 3.9713E-01 5.8283E+00 
 300 3E+08 2.8380E-02 7.3050E-01 6.8579E+00 
 400 3E+02 2.1471E-08 2.8162E-05 4.5402E+00 
 400 3E+03 2.1474E-07 2.1061E-04 5.5434E+00 
 400 1E+04 7.1584E-07 6.0911E-04 6.7911E+00 
 400 3E+04 2.1477E-06 1.5923E-03 7.7231E+00 
 400 1E+05 7.1589E-06 4.5446E-03 8.1509E+00 
 400 3E+05 2.1477E-05 1.1422E-02 8.1930E+00 
 400 1E+06 7.1589E-05 2.8775E-02 8.1979E+00 
 400 3E+06 2.1477E-04 6.0288E-02 8.2162E+00 
 400 1E+07 7.1589E-04 1.1558E-01 8.2833E+00 
 400 3E+07 2.1477E-03 1.8929E-01 8.4698E+00 
 400 1E+08 7.1589E-03 3.2973E-01 9.1192E+00 
 400 3E+08 2.1477E-02 6.0202E-01 1.0972E+01 
 500 3E+02 1.7177E-08 6.7864E-05 6.2188E+00 
 500 3E+03 1.7177E-07 4.0617E-04 6.1917E+00 
 500 1E+04 5.7256E-07 1.1388E-03 6.1674E+00 
 500 3E+04 1.7178E-06 3.1483E-03 6.2653E+00 
 500 1E+05 5.7265E-06 9.8852E-03 6.6477E+00 
 500 3E+05 1.7181E-05 2.5897E-02 6.9701E+00 
 500 1E+06 5.7272E-05 5.7209E-02 7.0594E+00 
 500 3E+06 1.7181E-04 8.3215E-02 7.0804E+00 
 500 1E+07 5.7271E-04 1.3627E-01 7.1307E+00 
 500 3E+07 1.7181E-03 2.0178E-01 7.2682E+00 
 500 1E+08 5.7271E-03 3.1458E-01 7.7458E+00 
 500 3E+08 1.7181E-02 5.3476E-01 9.1095E+00 
 650 3E+02 1.3206E-08 3.1548E-04 4.4131E+00 
 650 3E+03 1.3213E-07 1.4932E-03 5.1736E+00 
 650 1E+04 4.4043E-07 3.2743E-03 5.1530E+00 
 650 3E+04 1.3213E-06 6.9995E-03 5.1099E+00 
 650 1E+05 4.4043E-06 1.6742E-02 5.1417E+00 
 650 3E+05 1.3213E-05 3.6637E-02 5.2315E+00 
 650 1E+06 4.4048E-05 7.9015E-02 5.4438E+00 
 650 3E+06 1.3216E-04 1.3838E-01 5.7112E+00 
 650 1E+07 4.4054E-04 2.1325E-01 5.8676E+00 
 650 3E+07 1.3216E-03 2.8814E-01 5.9842E+00 
 650 1E+08 4.4054E-03 4.1087E-01 6.3342E+00 
 650 3E+08 1.3216E-02 6.5888E-01 7.3285E+00 
 800 3E+02 1.0715E-08 1.5570E-04 2.0225E+00 
 800 3E+03 1.0719E-07 2.0721E-03 2.5002E+00 
 800 1E+04 3.5759E-07 6.7594E-03 3.5885E+00 
 800 3E+04 1.0734E-06 1.3860E-02 4.3305E+00 
 800 1E+05 3.5785E-06 2.4795E-02 4.4670E+00 
 800 3E+05 1.0736E-05 4.2443E-02 4.4770E+00 
 800 1E+06 3.5785E-05 7.5450E-02 4.5100E+00 
 800 3E+06 1.0736E-04 1.2054E-01 4.5924E+00 
 800 1E+07 3.5790E-04 1.8916E-01 4.7881E+00 
 800 3E+07 1.0738E-03 2.7550E-01 5.0108E+00 
 800 1E+08 3.5794E-03 4.2952E-01 5.3529E+00 
 800 3E+08 1.0738E-02 7.3959E-01 6.2244E+00 
1000 3E+02 8.5726E-09 1.2978E-04 1.7922E+00 
1000 3E+03 8.5726E-08 4.8107E-04 1.7903E+00 
1000 1E+04 2.8576E-07 1.2950E-03 1.7924E+00 
1000 3E+04 8.5731E-07 3.4448E-03 1.8428E+00 
1000 1E+05 2.8589E-06 1.0114E-02 2.2127E+00 
1000 3E+05 8.5832E-06 2.4271E-02 3.0095E+00 
1000 1E+06 2.8626E-05 4.5387E-02 3.6189E+00 
1000 3E+06 8.5886E-05 6.6785E-02 3.7448E+00 
1000 1E+07 2.8629E-04 1.0031E-01 3.8187E+00 
1000 3E+07 8.5895E-04 1.5714E-01 3.9748E+00 
1000 1E+08 2.8635E-03 2.8873E-01 4.3856E+00 
1000 3E+08 8.5906E-03 5.5102E-01 5.3298E+00 
1200 3E+02 7.1441E-09 5.5150E-04 1.4341E+00 
1200 3E+03 7.1440E-08 7.9403E-04 1.4351E+00 
1200 1E+04 2.3813E-07 1.1186E-03 1.4379E+00 
1200 3E+04 7.1440E-07 1.7320E-03 1.4438E+00 
1200 1E+05 2.3814E-06 3.2362E-03 1.4583E+00 
1200 3E+05 7.1445E-06 6.5302E-03 1.5162E+00 
1200 1E+06 2.3824E-05 1.6008E-02 1.8528E+00 
1200 3E+06 7.1530E-05 3.4671E-02 2.5326E+00 
1200 1E+07 2.3858E-04 6.3431E-02 3.0509E+00 
1200 3E+07 7.1582E-04 1.0495E-01 3.2402E+00 
1200 1E+08 2.3863E-03 2.0266E-01 3.6075E+00 
1200 3E+08 7.1589E-03 3.8461E-01 4.5638E+00 
1400 3E+02 6.1389E-09 1.9714E-03 1.3772E+00 
1400 3E+03 6.1249E-08 1.8183E-03 1.2242E+00 
1400 1E+04 2.0413E-07 2.0333E-03 1.2050E+00 
1400 3E+04 6.1235E-07 2.4936E-03 1.2036E+00 
1400 1E+05 2.0411E-06 3.4552E-03 1.2120E+00 
1400 3E+05 6.1233E-06 5.1613E-03 1.2351E+00 
1400 1E+06 2.0411E-05 8.9716E-03 1.3118E+00 
1400 3E+06 6.1247E-05 1.6862E-02 1.5023E+00 
1400 1E+07 2.0430E-04 3.8422E-02 2.0262E+00 
1400 3E+07 6.1337E-04 7.6779E-02 2.6154E+00 
1400 1E+08 2.0451E-03 1.5530E-01 3.1212E+00 
1400 3E+08 6.1361E-03 3.1086E-01 4.1044E+00 
1600 3E+02 5.3797E-09 5.1692E-03 1.2591E+00 
1600 3E+03 5.3852E-08 5.3440E-03 1.2578E+00 
1600 1E+04 1.7955E-07 5.5024E-03 1.2630E+00 
1600 3E+04 5.3778E-07 5.7853E-03 1.2767E+00 
1600 1E+05 1.7884E-06 6.1851E-03 1.1691E+00 
1600 3E+05 5.3610E-06 7.4929E-03 1.2035E+00 
1600 1E+06 1.7863E-05 1.0735E-02 1.4020E+00 
1600 3E+06 5.3584E-05 1.6725E-02 1.6515E+00 
1600 1E+07 1.7864E-04 3.0178E-02 1.8651E+00 
1600 3E+07 5.3625E-04 6.2251E-02 2.3017E+00 
1600 1E+08 1.7890E-03 1.4059E-01 3.0625E+00 
1600 3E+08 5.3687E-03 2.8037E-01 4.1420E+00 
1800 3E+02 4.7440E-09 1.1298E-02 1.1418E+00 
1800 3E+03 4.7751E-08 1.1772E-02 1.1382E+00 
1800 1E+04 1.5940E-07 1.1913E-02 1.1371E+00 
1800 3E+04 4.7854E-07 1.1320E-02 1.1469E+00 
1800 1E+05 1.5957E-06 1.3050E-02 1.2236E+00 
1800 3E+05 4.7872E-06 1.5812E-02 1.4741E+00 
1800 1E+06 1.5932E-05 2.0211E-02 2.1987E+00 
1800 3E+06 4.7754E-05 2.7114E-02 2.9094E+00 
1800 1E+07 1.5891E-04 3.8266E-02 3.0734E+00 
1800 3E+07 4.7657E-04 6.9643E-02 3.2994E+00 
1800 1E+08 1.5894E-03 1.5499E-01 3.9221E+00 
1800 3E+08 4.7713E-03 3.0529E-01 5.1128E+00 
2000 3E+02 4.1331E-09 1.8198E-02 9.5187E-01 
2000 3E+03 4.2523E-08 1.8926E-02 9.6671E-01 
2000 1E+04 1.4263E-07 1.9717E-02 9.9031E-01 
2000 3E+04 4.2927E-07 2.1068E-02 1.0526E+00 
2000 1E+05 1.4338E-06 2.4034E-02 1.2636E+00 
2000 3E+05 4.3058E-06 2.9311E-02 1.8416E+00 
2000 1E+06 1.4360E-05 3.6898E-02 3.4766E+00 
2000 3E+06 4.3091E-05 4.8245E-02 5.1869E+00 
2000 1E+07 1.4341E-04 6.4587E-02 5.6877E+00 
2000 3E+07 4.3003E-04 9.5539E-02 6.0039E+00 
2000 1E+08 1.4323E-03 1.8564E-01 6.4328E+00 
2000 3E+08 4.2943E-03 3.8578E-01 7.4890E+00 
2300 3E+02 3.0235E-09 2.7713E-02 7.2961E-01 
2300 3E+03 3.4705E-08 3.1712E-02 8.1588E-01 
2300 1E+04 1.1965E-07 3.3159E-02 8.7305E-01 
2300 3E+04 3.6546E-07 3.5043E-02 1.0151E+00 
2300 1E+05 1.2322E-06 3.9029E-02 1.5081E+00 
2300 3E+05 3.7187E-06 4.5860E-02 2.8980E+00 
2300 1E+06 1.2442E-05 6.0133E-02 7.0149E+00 
2300 3E+06 3.7399E-05 8.2605E-02 1.1541E+01 
2300 1E+07 1.2481E-04 1.2493E-01 1.2556E+01 
2300 3E+07 3.7467E-04 1.9761E-01 1.3181E+01 
2300 1E+08 1.2482E-03 3.3446E-01 1.3654E+01 
2300 3E+08 3.7423E-03 5.6286E-01 1.4349E+01 
2600 3E+02 2.0186E-09 1.1393E-02 3.2357E-01 
2600 3E+03 2.5633E-08 4.1146E-02 6.1461E-01 
2600 1E+04 9.4512E-08 4.9473E-02 7.5474E-01 
2600 3E+04 3.0145E-07 5.4786E-02 1.0117E+00 
2600 1E+05 1.0473E-06 6.1295E-02 1.8814E+00 
2600 3E+05 3.2127E-06 7.1321E-02 4.3674E+00 
2600 1E+06 1.0863E-05 9.0513E-02 1.1982E+01 
2600 3E+06 3.2831E-05 1.2112E-01 2.1003E+01 
2600 1E+07 1.0995E-04 1.7969E-01 2.2817E+01 
2600 3E+07 3.3064E-04 2.7926E-01 2.4006E+01 
2600 1E+08 1.1038E-03 5.0560E-01 2.4753E+01 
2600 3E+08 3.3144E-03 9.5774E-01 2.5128E+01 
3000 1E+06 8.9377E-06 1.7641E-01 1.7638E+01 
3000 3E+06 2.7588E-05 2.2499E-01 3.4617E+01 
3000 1E+07 9.3657E-05 3.1480E-01 3.8606E+01 
3000 3E+07 2.8369E-04 4.6515E-01 4.1122E+01 
3000 1E+08 9.5134E-04 7.9957E-01 4.3141E+01 
3000 3E+08 2.8631E-03 1.4500E+00 4.3234E+01 
3500 1E+06 6.5523E-06 3.7213E-01 1.3376E+01 
3500 3E+06 2.1387E-05 5.2063E-01 3.6744E+01 
3500 1E+07 7.5706E-05 7.2273E-01 5.0034E+01 
3500 3E+07 2.3481E-04 1.0102E+00 5.7467E+01 
3500 1E+08 7.9969E-04 1.5834E+00 6.3954E+01 
3500 3E+08 2.4264E-03 2.5688E+00 6.5307E+01 
4000 1E+07 5.8935E-05 1.6198E+00 3.8428E+01 
4000 3E+07 1.9071E-04 2.3353E+00 5.4704E+01 
4000 1E+08 6.7015E-04 3.4261E+00 7.1168E+01 
4000 3E+08 2.0694E-03 4.9512E+00 7.8237E+01 


==> datafile3.txt <==
Title: Line and Mean Opacities for Ultracool Dwarfs and Extrasolar Planets
Authors: R. Freedman, M. Marley, and K. Lodders
Table: Mean Opacities for [M/H]=-0.3
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label                   Explanations
--------------------------------------------------------------------------------
   1-  4 I4     K         Temperature             gas temperature
   6- 10 A5     dyne/cm^2 Pressure                gas pressure
  12- 21 A10    g/cm^3    density                 gas density
  23- 32 A10    cm^2/g    Rosseland-Mean-Opacity  Rosseland Mean Opacity
  34- 43 A10    cm^2/g    Planck-Mean-Opacity     Planck Mean Opacity
--------------------------------------------------------------------------------
Note (1):  [M/H] = -0.3, compared to solar abundances of Lodders (2003) Ap.J., 591, 1220
--------------------------------------------------------------------------------
  75 3E+02 1.1260E-07 2.5662E-06 6.8130E-06 
  75 3E+03 1.1260E-06 2.5632E-05 6.4041E-05 
  75 1E+04 3.7535E-06 8.5404E-05 2.1245E-04 
  75 3E+04 1.1260E-05 2.5615E-04 6.3653E-04 
  75 1E+05 3.7535E-05 8.5363E-04 2.1208E-03 
  75 3E+05 1.1260E-04 2.5605E-03 6.3618E-03 
  75 1E+06 3.7535E-04 8.5345E-03 2.1205E-02 
  75 3E+06 1.1260E-03 2.5603E-02 6.3614E-02 
  75 1E+07 3.7535E-03 8.5343E-02 2.1205E-01 
 100 3E+02 8.4455E-08 4.5476E-06 2.4781E-02 
 100 3E+03 8.4453E-07 4.0027E-05 2.5126E-03 
 100 1E+04 2.8151E-06 1.2874E-04 1.0526E-03 
 100 3E+04 8.4453E-06 3.7770E-04 1.0280E-03 
 100 1E+05 2.8151E-05 1.2366E-03 2.5503E-03 
 100 3E+05 8.4453E-05 3.6650E-03 7.3736E-03 
 100 1E+06 2.8151E-04 1.2127E-02 2.4421E-02 
 100 3E+06 8.4453E-04 3.6329E-02 7.3175E-02 
 100 1E+07 2.8151E-03 1.2109E-01 2.4383E-01 
 100 3E+07 8.4453E-03 3.6325E-01 7.3143E-01 
 110 3E+02 7.6801E-08 6.4410E-06 6.1117E-02 
 110 3E+03 7.6780E-07 5.5053E-05 5.0509E-02 
 110 1E+04 2.5592E-06 1.6658E-04 1.8833E-02 
 110 3E+04 7.6776E-06 4.6639E-04 7.1659E-03 
 110 1E+05 2.5592E-05 1.4741E-03 4.4771E-03 
 110 3E+05 7.6775E-05 4.2706E-03 8.1367E-03 
 110 1E+06 2.5592E-04 1.3831E-02 2.4918E-02 
 110 3E+06 7.6775E-04 4.0838E-02 7.4000E-02 
 110 1E+07 2.5592E-03 1.3557E-01 2.4618E-01 
 110 3E+07 7.6775E-03 4.0642E-01 7.3825E-01 
 110 1E+08 2.5592E-02 1.3543E+00 2.4605E+00 
 120 3E+02 7.0402E-08 6.9074E-06 3.7950E-01 
 120 3E+03 7.0401E-07 6.8469E-05 2.7237E-01 
 120 1E+04 2.3466E-06 2.2504E-04 2.5527E-01 
 120 3E+04 7.0384E-06 6.0756E-04 8.9684E-02 
 120 1E+05 2.3460E-05 1.8186E-03 2.9454E-02 
 120 3E+05 7.0378E-05 5.0191E-03 1.6697E-02 
 120 1E+06 2.3459E-04 1.5599E-02 2.7918E-02 
 120 3E+06 7.0377E-04 4.4643E-02 7.5938E-02 
 120 1E+07 2.3459E-03 1.4412E-01 2.4958E-01 
 120 3E+07 7.0377E-03 4.2915E-01 7.4731E-01 
 120 1E+08 2.3459E-02 1.4281E+00 2.4899E+00 
 130 3E+02 6.4985E-08 7.1361E-06 1.2912E-01 
 130 3E+03 6.4986E-07 7.1136E-05 2.4047E-01 
 130 1E+04 2.1662E-06 2.3578E-04 2.6102E-01 
 130 3E+04 6.4985E-06 7.0537E-04 2.7456E-01 
 130 1E+05 2.1661E-05 2.3178E-03 2.5308E-01 
 130 3E+05 6.4970E-05 6.1939E-03 9.1593E-02 
 130 1E+06 2.1655E-04 1.8327E-02 5.0824E-02 
 130 3E+06 6.4964E-04 4.9931E-02 8.4206E-02 
 130 1E+07 2.1655E-03 1.5235E-01 2.5339E-01 
 130 3E+07 6.4964E-03 4.3622E-01 7.5175E-01 
 130 1E+08 2.1655E-02 1.4383E+00 2.5012E+00 
 140 3E+02 6.0344E-08 7.4379E-06 2.5902E-01 
 140 3E+03 6.0344E-07 7.2486E-05 2.3611E-01 
 140 1E+04 2.0114E-06 2.3995E-04 2.4994E-01 
 140 3E+04 6.0344E-06 7.1962E-04 2.6598E-01 
 140 1E+05 2.0114E-05 2.3714E-03 2.5674E-01 
 140 3E+05 6.0345E-05 7.1441E-03 2.9857E-01 
 140 1E+06 2.0112E-04 2.2261E-02 1.9814E-01 
 140 3E+06 6.0328E-04 5.8830E-02 1.3353E-01 
 140 1E+07 2.0108E-03 1.6889E-01 2.6734E-01 
 140 3E+07 6.0324E-03 4.4576E-01 7.5248E-01 
 140 1E+08 2.0107E-02 1.4021E+00 2.4868E+00 
 150 3E+02 5.6323E-08 8.3122E-06 1.8840E-01 
 150 3E+03 5.6321E-07 7.4265E-05 2.2606E-01 
 150 1E+04 1.8774E-06 2.4219E-04 2.4522E-01 
 150 3E+04 5.6321E-06 7.1812E-04 2.4287E-01 
 150 1E+05 1.8774E-05 2.3669E-03 2.4451E-01 
 150 3E+05 5.6324E-05 7.1258E-03 2.8971E-01 
 150 1E+06 1.8774E-04 2.2925E-02 2.6605E-01 
 150 3E+06 5.6321E-04 6.8005E-02 3.1493E-01 
 150 1E+07 1.8770E-03 1.9586E-01 3.4042E-01 
 150 3E+07 5.6304E-03 4.8176E-01 7.6705E-01 
 150 1E+08 1.8768E-02 1.3574E+00 2.4552E+00 
 160 3E+02 5.2815E-08 9.8007E-06 2.4663E-01 
 160 3E+03 5.2802E-07 7.9890E-05 2.1340E-01 
 160 1E+04 1.7600E-06 2.4691E-04 2.2432E-01 
 160 3E+04 5.2799E-06 7.1463E-04 2.3632E-01 
 160 1E+05 1.7600E-05 2.3247E-03 2.3905E-01 
 160 3E+05 5.2800E-05 6.8534E-03 2.5191E-01 
 160 1E+06 1.7600E-04 2.2130E-02 2.5999E-01 
 160 3E+06 5.2799E-04 6.5055E-02 3.0783E-01 
 160 1E+07 1.7600E-03 2.1007E-01 4.7526E-01 
 160 3E+07 5.2792E-03 5.4005E-01 8.5935E-01 
 160 1E+08 1.7595E-02 1.3646E+00 2.4362E+00 
 170 3E+02 4.9717E-08 1.1306E-05 6.1330E-01 
 170 3E+03 4.9710E-07 8.8212E-05 3.2858E-01 
 170 1E+04 1.6568E-06 2.6855E-04 2.9918E-01 
 170 3E+04 4.9696E-06 7.2509E-04 2.5142E-01 
 170 1E+05 1.6565E-05 2.2596E-03 2.4062E-01 
 170 3E+05 4.9696E-05 6.5775E-03 2.6373E-01 
 170 1E+06 1.6565E-04 2.0824E-02 2.6422E-01 
 170 3E+06 4.9695E-04 6.0213E-02 3.0625E-01 
 170 1E+07 1.6565E-03 1.9244E-01 4.6959E-01 
 170 3E+07 4.9695E-03 5.2734E-01 9.3526E-01 
 170 1E+08 1.6563E-02 1.4332E+00 2.4938E+00 
 180 3E+02 4.7003E-08 1.3690E-05 3.1377E+00 
 180 3E+03 4.6953E-07 9.3779E-05 6.1781E-01 
 180 1E+04 1.5650E-06 2.7411E-04 3.9848E-01 
 180 3E+04 4.6948E-06 7.5817E-04 3.3685E-01 
 180 1E+05 1.5646E-05 2.2567E-03 2.7249E-01 
 180 3E+05 4.6934E-05 6.1499E-03 2.5286E-01 
 180 1E+06 1.5645E-04 1.8997E-02 2.6454E-01 
 180 3E+06 4.6934E-04 5.3875E-02 3.0928E-01 
 180 1E+07 1.5645E-03 1.7079E-01 4.7696E-01 
 180 3E+07 4.6934E-03 4.5997E-01 9.2137E-01 
 180 1E+08 1.5645E-02 1.3136E+00 2.5076E+00 
 190 3E+02 4.4589E-08 1.4550E-05 5.2367E+00 
 190 3E+03 4.4508E-07 1.0481E-04 1.8061E+00 
 190 1E+04 1.4829E-06 2.8651E-04 7.3242E-01 
 190 3E+04 4.4480E-06 7.5136E-04 4.4628E-01 
 190 1E+05 1.4826E-05 2.2419E-03 3.5990E-01 
 190 3E+05 4.4474E-05 6.0913E-03 3.2514E-01 
 190 1E+06 1.4822E-04 1.7339E-02 2.8534E-01 
 190 3E+06 4.4464E-04 4.7105E-02 3.1732E-01 
 190 1E+07 1.4821E-03 1.4517E-01 4.7087E-01 
 190 3E+07 4.4464E-03 3.8865E-01 9.1024E-01 
 190 1E+08 1.4822E-02 1.1171E+00 2.4711E+00 
 200 3E+02 4.2359E-08 1.3907E-05 3.3885E+00 
 200 3E+03 4.2358E-07 1.1553E-04 4.3631E+00 
 200 1E+04 1.4099E-06 3.1721E-04 2.2263E+00 
 200 3E+04 4.2267E-06 7.8352E-04 9.0809E-01 
 200 1E+05 1.4085E-05 2.1950E-03 5.0011E-01 
 200 3E+05 4.2253E-05 5.7578E-03 3.9493E-01 
 200 1E+06 1.4084E-04 1.6628E-02 3.7122E-01 
 200 3E+06 4.2243E-04 4.2095E-02 3.7031E-01 
 200 1E+07 1.4080E-03 1.2189E-01 4.7693E-01 
 200 3E+07 4.2240E-03 3.2363E-01 9.1118E-01 
 200 1E+08 1.4080E-02 9.0473E-01 2.3925E+00 
 250 3E+02 3.3887E-08 1.0151E-05 3.3640E+00 
 250 3E+03 3.3887E-07 7.0058E-05 3.4996E+00 
 250 1E+04 1.1296E-06 2.1502E-04 3.4085E+00 
 250 3E+04 3.3887E-06 6.1557E-04 3.2162E+00 
 250 1E+05 1.1296E-05 1.9532E-03 3.1149E+00 
 250 3E+05 3.3887E-05 5.4737E-03 3.1155E+00 
 250 1E+06 1.1296E-04 1.5940E-02 3.1271E+00 
 250 3E+06 3.3859E-04 3.6191E-02 2.2801E+00 
 250 1E+07 1.1273E-03 7.6515E-02 1.1328E+00 
 250 3E+07 3.3808E-03 1.5762E-01 1.1162E+00 
 250 1E+08 1.1268E-02 3.7244E-01 2.2028E+00 
 275 3E+02 3.0807E-08 8.9990E-06 3.5189E+00 
 275 3E+03 3.0807E-07 5.9661E-05 3.1465E+00 
 275 1E+04 1.0269E-06 1.8060E-04 2.9086E+00 
 275 3E+04 3.0807E-06 5.1056E-04 2.7921E+00 
 275 1E+05 1.0269E-05 1.5965E-03 2.8063E+00 
 275 3E+05 3.0807E-05 4.4027E-03 2.8137E+00 
 275 1E+06 1.0269E-04 1.2503E-02 2.8241E+00 
 275 3E+06 3.0807E-04 3.0190E-02 2.8553E+00 
 275 1E+07 1.0269E-03 7.4785E-02 2.9655E+00 
 275 3E+07 3.0777E-03 1.4985E-01 2.4037E+00 
 275 1E+08 1.0248E-02 3.0784E-01 2.4539E+00 
 275 3E+08 3.0734E-02 6.4696E-01 5.2649E+00 
 300 3E+02 2.8239E-08 8.4423E-06 2.3613E+00 
 300 3E+03 2.8239E-07 5.4751E-05 2.3172E+00 
 300 1E+04 9.4129E-07 1.6369E-04 2.3815E+00 
 300 3E+04 2.8239E-06 4.5709E-04 2.5303E+00 
 300 1E+05 9.4129E-06 1.4080E-03 2.5877E+00 
 300 3E+05 2.8239E-05 3.8187E-03 2.5910E+00 
 300 1E+06 9.4129E-05 1.0598E-02 2.6002E+00 
 300 3E+06 2.8239E-04 2.4813E-02 2.6283E+00 
 300 1E+07 9.4129E-04 5.8581E-02 2.7272E+00 
 300 3E+07 2.8239E-03 1.2326E-01 3.0075E+00 
 300 1E+08 9.4129E-03 2.8335E-01 3.9883E+00 
 300 3E+08 2.8196E-02 5.6035E-01 5.5301E+00 
 400 3E+02 2.1178E-08 1.2382E-05 1.1751E+00 
 400 3E+03 2.1179E-07 7.7852E-05 1.4927E+00 
 400 1E+04 7.0599E-07 2.0330E-04 1.7698E+00 
 400 3E+04 2.1180E-06 5.2049E-04 1.9727E+00 
 400 1E+05 7.0599E-06 1.4923E-03 2.0759E+00 
 400 3E+05 2.1180E-05 3.7903E-03 2.0874E+00 
 400 1E+06 7.0599E-05 9.7099E-03 2.0936E+00 
 400 3E+06 2.1180E-04 2.0849E-02 2.1126E+00 
 400 1E+07 7.0599E-04 4.3308E-02 2.1796E+00 
 400 3E+07 2.1180E-03 8.1809E-02 2.3699E+00 
 400 1E+08 7.0599E-03 1.7165E-01 3.0348E+00 
 400 3E+08 2.1180E-02 3.6540E-01 4.9341E+00 
 500 3E+02 1.6942E-08 3.2394E-05 1.5849E+00 
 500 3E+03 1.6942E-07 1.8182E-04 1.5869E+00 
 500 1E+04 5.6475E-07 4.7967E-04 1.5976E+00 
 500 3E+04 1.6943E-06 1.2206E-03 1.6517E+00 
 500 1E+05 5.6479E-06 3.3888E-03 1.7519E+00 
 500 3E+05 1.6944E-05 7.9690E-03 1.7933E+00 
 500 1E+06 5.6479E-05 1.8035E-02 1.8041E+00 
 500 3E+06 1.6944E-04 3.3546E-02 1.8185E+00 
 500 1E+07 5.6479E-04 5.7812E-02 1.8683E+00 
 500 3E+07 1.6944E-03 9.1555E-02 2.0093E+00 
 500 1E+08 5.6479E-03 1.5608E-01 2.5017E+00 
 500 3E+08 1.6944E-02 3.1885E-01 3.9091E+00 
 650 3E+02 1.3032E-08 1.3139E-04 1.2554E+00 
 650 3E+03 1.3033E-07 5.2156E-04 1.3189E+00 
 650 1E+04 4.3442E-07 1.0792E-03 1.3120E+00 
 650 3E+04 1.3033E-06 2.2275E-03 1.3033E+00 
 650 1E+05 4.3442E-06 5.2130E-03 1.3186E+00 
 650 3E+05 1.3033E-05 1.1292E-02 1.3579E+00 
 650 1E+06 4.3445E-05 2.4161E-02 1.4322E+00 
 650 3E+06 1.3034E-04 4.2019E-02 1.4880E+00 
 650 1E+07 4.3446E-04 6.7616E-02 1.5350E+00 
 650 3E+07 1.3034E-03 1.0359E-01 1.6394E+00 
 650 1E+08 4.3446E-03 1.8767E-01 2.0005E+00 
 650 3E+08 1.3034E-02 3.8308E-01 3.0313E+00 
 800 3E+02 1.0584E-08 8.2587E-05 5.2227E-01 
 800 3E+03 1.0586E-07 9.7022E-04 7.8366E-01 
 800 1E+04 3.5294E-07 2.3893E-03 1.0585E+00 
 800 3E+04 1.0589E-06 4.1010E-03 1.1392E+00 
 800 1E+05 3.5297E-06 7.3416E-03 1.1421E+00 
 800 3E+05 1.0589E-05 1.3075E-02 1.1441E+00 
 800 1E+06 3.5297E-05 2.4356E-02 1.1613E+00 
 800 3E+06 1.0589E-04 4.0971E-02 1.2010E+00 
 800 1E+07 3.5298E-04 6.9115E-02 1.2774E+00 
 800 3E+07 1.0590E-03 1.1238E-01 1.3848E+00 
 800 1E+08 3.5300E-03 2.1548E-01 1.7024E+00 
 800 3E+08 1.0590E-02 4.5274E-01 2.6014E+00 
1000 3E+02 8.4673E-09 4.5467E-05 4.5667E-01 
1000 3E+03 8.4673E-08 2.1487E-04 4.5674E-01 
1000 1E+04 2.8224E-07 6.1764E-04 4.6267E-01 
1000 3E+04 8.4679E-07 1.6398E-03 5.0858E-01 
1000 1E+05 2.8231E-06 4.3918E-03 6.8820E-01 
1000 3E+05 8.4710E-06 8.7552E-03 8.7925E-01 
1000 1E+06 2.8238E-05 1.5295E-02 9.4885E-01 
1000 3E+06 8.4715E-05 2.4905E-02 9.6995E-01 
1000 1E+07 2.8238E-04 4.4087E-02 1.0165E+00 
1000 3E+07 8.4716E-04 8.1529E-02 1.1318E+00 
1000 1E+08 2.8240E-03 1.7594E-01 1.4760E+00 
1000 3E+08 8.4719E-03 3.7690E-01 2.4145E+00 
1200 3E+02 7.0561E-09 1.5588E-04 3.6588E-01 
1200 3E+03 7.0561E-08 2.5111E-04 3.6561E-01 
1200 1E+04 2.3520E-07 3.8678E-04 3.6632E-01 
1200 3E+04 7.0561E-07 6.4977E-04 3.6836E-01 
1200 1E+05 2.3520E-06 1.2891E-03 3.7701E-01 
1200 3E+05 7.0566E-06 2.7244E-03 4.2066E-01 
1200 1E+06 2.3526E-05 6.7739E-03 5.7806E-01 
1200 3E+06 7.0590E-05 1.3621E-02 7.4468E-01 
1200 1E+07 2.3532E-04 2.5897E-02 8.3205E-01 
1200 3E+07 7.0597E-04 5.0228E-02 9.3893E-01 
1200 1E+08 2.3533E-03 1.1679E-01 1.2828E+00 
1200 3E+08 7.0599E-03 2.6340E-01 2.2352E+00 
1400 3E+02 6.0559E-09 6.2304E-04 3.9610E-01 
1400 3E+03 6.0518E-08 6.5555E-04 3.6793E-01 
1400 1E+04 2.0165E-07 6.8894E-04 3.3545E-01 
1400 3E+04 6.0487E-07 8.2188E-04 3.1829E-01 
1400 1E+05 2.0161E-06 1.1645E-03 3.1317E-01 
1400 3E+05 6.0483E-06 1.8280E-03 3.1890E-01 
1400 1E+06 2.0161E-05 3.4865E-03 3.5322E-01 
1400 3E+06 6.0491E-05 7.3838E-03 4.5371E-01 
1400 1E+07 2.0168E-04 1.7310E-02 6.4372E-01 
1400 3E+07 6.0510E-04 3.5479E-02 8.1368E-01 
1400 1E+08 2.0171E-03 8.2671E-02 1.1722E+00 
1400 3E+08 6.0515E-03 1.8662E-01 2.1531E+00 
1600 3E+02 5.2921E-09 1.6028E-03 3.2599E-01 
1600 3E+03 5.2974E-08 1.5312E-03 3.2449E-01 
1600 1E+04 1.7661E-07 1.6059E-03 3.2428E-01 
1600 3E+04 5.2989E-07 1.8137E-03 3.2847E-01 
1600 1E+05 1.7658E-06 2.1832E-03 3.4092E-01 
1600 3E+05 5.2964E-06 2.9386E-03 3.6588E-01 
1600 1E+06 1.7648E-05 4.1475E-03 4.0441E-01 
1600 3E+06 5.2932E-05 6.6877E-03 4.6504E-01 
1600 1E+07 1.7644E-04 1.4660E-02 5.6969E-01 
1600 3E+07 5.2940E-04 3.0960E-02 7.8137E-01 
1600 1E+08 1.7649E-03 7.1283E-02 1.1970E+00 
1600 3E+08 5.2950E-03 1.5791E-01 2.2012E+00 
1800 3E+02 4.6666E-09 2.9289E-03 2.9275E-01 
1800 3E+03 4.6969E-08 3.1067E-03 2.9445E-01 
1800 1E+04 1.5679E-07 3.3237E-03 2.9661E-01 
1800 3E+04 4.7068E-07 3.7111E-03 3.0208E-01 
1800 1E+05 1.5696E-06 4.4904E-03 3.2150E-01 
1800 3E+05 4.7096E-06 5.1939E-03 3.8162E-01 
1800 1E+06 1.5701E-05 7.3293E-03 5.6778E-01 
1800 3E+06 4.7085E-05 1.0182E-02 7.6654E-01 
1800 1E+07 1.5693E-04 1.6825E-02 8.7373E-01 
1800 3E+07 4.7082E-04 3.2782E-02 1.0438E+00 
1800 1E+08 1.5682E-03 7.4521E-02 1.4025E+00 
1800 3E+08 4.7068E-03 1.6740E-01 2.4812E+00 
2000 3E+02 4.0660E-09 4.5462E-03 2.4304E-01 
2000 3E+03 4.1829E-08 4.7473E-03 2.4690E-01 
2000 1E+04 1.4028E-07 4.9795E-03 2.5284E-01 
2000 3E+04 4.2218E-07 5.3874E-03 2.6870E-01 
2000 1E+05 1.4101E-06 6.2859E-03 3.2256E-01 
2000 3E+05 4.2343E-06 7.9301E-03 4.7099E-01 
2000 1E+06 1.4124E-05 1.1457E-02 8.9755E-01 
2000 3E+06 4.2384E-05 1.7320E-02 1.3465E+00 
2000 1E+07 1.4131E-04 2.8860E-02 1.5029E+00 
2000 3E+07 4.2381E-04 4.2395E-02 1.6629E+00 
2000 1E+08 1.4127E-03 8.7621E-02 2.0762E+00 
2000 3E+08 4.2389E-03 1.8598E-01 3.0993E+00 
2300 3E+02 2.9761E-09 6.6067E-03 1.8232E-01 
2300 3E+03 3.4145E-08 7.6388E-03 2.0374E-01 
2300 1E+04 1.1771E-07 8.0280E-03 2.1756E-01 
2300 3E+04 3.5950E-07 8.5542E-03 2.5252E-01 
2300 1E+05 1.2120E-06 9.6893E-03 3.7473E-01 
2300 3E+05 3.6573E-06 1.1651E-02 7.2261E-01 
2300 1E+06 1.2236E-05 1.5908E-02 1.7615E+00 
2300 3E+06 3.6777E-05 2.3260E-02 2.9093E+00 
2300 1E+07 1.2273E-04 3.8759E-02 3.1967E+00 
2300 3E+07 3.6842E-04 6.7636E-02 3.4431E+00 
2300 1E+08 1.2286E-03 1.4073E-01 3.8273E+00 
2300 3E+08 3.6869E-03 2.8652E-01 4.7212E+00 
2600 3E+02 1.9925E-09 2.5581E-03 6.7434E-02 
2600 3E+03 2.5243E-08 9.8616E-03 1.4201E-01 
2600 1E+04 9.3020E-08 1.2264E-02 1.7329E-01 
2600 3E+04 2.9662E-07 1.3909E-02 2.3002E-01 
2600 1E+05 1.0304E-06 1.5850E-02 4.3321E-01 
2600 3E+05 3.1604E-06 1.8731E-02 1.0350E+00 
2600 1E+06 1.0684E-05 2.4362E-02 2.9133E+00 
2600 3E+06 3.2288E-05 3.4034E-02 5.1544E+00 
2600 1E+07 1.0812E-04 5.4563E-02 5.6305E+00 
2600 3E+07 3.2513E-04 9.2474E-02 6.0563E+00 
2600 1E+08 1.0854E-03 1.8492E-01 6.5199E+00 
2600 3E+08 3.2589E-03 3.8127E-01 7.2471E+00 
3000 1E+06 8.7939E-06 5.2568E-02 3.6888E+00 
3000 3E+06 2.7140E-05 6.8913E-02 7.8056E+00 
3000 1E+07 9.2123E-05 1.0046E-01 9.0456E+00 
3000 3E+07 2.7900E-04 1.5667E-01 9.9098E+00 
3000 1E+08 9.3552E-04 2.8557E-01 1.0790E+01 
3000 3E+08 2.8153E-03 5.3952E-01 1.1444E+01 
3500 1E+06 6.4549E-06 1.1687E-01 1.8236E+00 
3500 3E+06 2.1054E-05 1.7372E-01 5.9216E+00 
3500 1E+07 7.4495E-05 2.5737E-01 9.6018E+00 
3500 3E+07 2.3099E-04 3.7353E-01 1.2301E+01 
3500 1E+08 7.8652E-04 5.9291E-01 1.4832E+01 
3500 3E+08 2.3860E-03 9.5792E-01 1.6107E+01 
4000 1E+07 5.8042E-05 6.0544E-01 5.5115E+00 
4000 3E+07 1.8771E-04 9.1054E-01 9.2171E+00 
4000 1E+08 6.5927E-04 1.3645E+00 1.4120E+01 
4000 3E+08 2.0351E-03 1.9479E+00 1.7459E+01 

